Design and Experimental Evaluation of a Low-Cost Immersion Cooling System

This paper presents a low-cost, open-source, single-phase immersion cooling testbed for studying liquid cooling of data center hardware. A 500 W titanium heater, standing in for server load, is submerged in a glass tank of mineral oil, a dielectric fluid. The heated oil is circulated by a magnetic drive pump through an air-cooled radiator. An ESP32 microcontroller logs three DS18B20 temperature sensors (heater surface, bulk fluid and ambient) and switches the pump, fan and heater through a relay module. The complete system costs INR 35,318 (about USD 380), built entirely from components available in India. At quasi-steady state under the full 500 W load, the heater surface reached 118.3 {\deg}C while the bulk oil stayed at 29.3 {\deg}C, only 8.0 {\deg}C above ambient. Thermal-resistance analysis shows that the heater-to-oil interface, limited by natural convection, accounts for about 92% of the total resistance (178.0 vs 16.0 m{\deg}C/W). The external loop therefore has spare capacity. CAD files, firmware and data are openly available, so the setup can be reproduced and used to compare dielectric fluids, loads and flow arrangements.

==> images/performance.dat <==
t Th Tf Ta Rhf Rfa eta
0.083 20.45 20.69 19.99 nan nan nan
0.250 20.45 20.68 19.95 nan nan nan
0.417 20.46 20.68 19.95 nan nan nan
0.583 20.46 20.68 19.93 nan nan nan
0.750 20.45 20.69 19.90 nan nan nan
0.917 20.45 20.68 19.86 nan nan nan
1.083 20.44 20.64 19.81 nan nan nan
1.250 20.43 20.63 19.81 nan nan nan
1.417 20.43 20.63 19.79 nan nan nan
1.583 20.43 20.64 19.79 nan nan nan
1.750 20.43 20.66 19.76 nan nan nan
1.917 20.44 20.65 19.79 nan nan nan
2.083 20.45 20.63 19.76 nan nan nan
2.250 20.43 20.61 19.75 nan nan nan
2.417 20.42 20.60 19.75 nan nan nan
2.583 20.44 20.62 19.78 nan nan nan
2.750 20.43 20.63 19.85 nan nan nan
2.917 20.39 20.60 19.90 nan nan nan
3.083 20.38 20.60 19.95 nan nan nan
3.250 20.40 20.56 19.97 nan nan nan
3.417 20.38 20.55 19.99 nan nan nan
3.583 20.38 20.56 20.00 nan nan nan
3.750 20.38 20.56 20.00 nan nan nan
3.917 20.35 20.55 20.00 nan nan nan
4.083 20.32 20.55 20.00 nan nan nan
4.250 20.32 20.51 20.00 nan nan nan
4.417 20.33 20.51 20.01 nan nan nan
4.583 20.32 20.49 20.00 nan nan nan
4.750 20.31 20.49 20.01 nan nan nan
4.917 20.35 20.46 20.01 nan nan nan
5.083 25.77 20.46 20.01 nan nan nan
5.250 45.00 20.44 20.01 nan nan nan
5.417 63.11 20.44 20.02 nan nan nan
5.583 75.79 20.44 20.02 nan nan nan
5.750 84.47 20.44 20.04 nan nan nan
5.917 90.62 20.44 20.02 nan nan nan
6.083 94.91 20.43 20.00 149.0 0.87 0.0058
6.250 98.00 20.42 20.00 155.2 0.84 0.0054
6.417 100.28 20.43 20.00 159.7 0.85 0.0053
6.583 102.12 20.40 20.01 163.4 0.78 0.0048
6.750 103.56 20.41 20.00 166.3 0.81 0.0048
6.917 105.11 20.38 20.00 169.4 0.77 0.0045
7.083 106.09 20.37 20.02 171.4 0.70 0.0041
7.250 106.38 20.42 20.05 171.9 0.73 0.0042
7.417 106.42 20.45 20.07 172.0 0.76 0.0044
7.583 106.79 20.49 20.06 172.6 0.87 0.0050
7.750 107.15 20.55 20.08 173.2 0.94 0.0054
7.917 107.69 20.61 20.11 174.2 1.00 0.0057
8.083 108.25 20.66 20.09 175.2 1.13 0.0064
8.250 108.04 20.71 20.11 174.7 1.20 0.0068
8.417 107.80 20.73 20.11 174.1 1.24 0.0070
8.583 107.82 20.77 20.10 174.1 1.33 0.0076
8.750 108.88 20.80 20.07 176.2 1.48 0.0083
8.917 108.53 20.88 20.09 175.3 1.59 0.0090
9.083 109.16 20.90 20.10 176.5 1.59 0.0089
9.250 108.61 20.97 20.11 175.3 1.72 0.0097
9.417 108.75 21.04 20.11 175.4 1.86 0.0105
9.583 107.65 21.08 20.12 173.1 1.92 0.0109
9.750 107.47 21.16 20.12 172.6 2.07 0.0118
9.917 108.52 21.20 20.13 174.6 2.14 0.0121
10.083 109.58 21.26 20.18 176.6 2.16 0.0121
10.250 109.55 21.35 20.18 176.4 2.33 0.0130
10.417 109.27 21.39 20.20 175.8 2.39 0.0134
10.583 109.77 21.43 20.20 176.7 2.47 0.0138
10.750 110.04 21.51 20.19 177.1 2.63 0.0146
10.917 109.67 21.58 20.19 176.2 2.78 0.0155
11.083 109.49 21.62 20.19 175.7 2.86 0.0160
11.250 109.99 21.69 20.19 176.6 3.00 0.0167
11.417 109.92 21.74 20.19 176.4 3.10 0.0173
11.583 110.17 21.81 20.20 176.7 3.23 0.0179
11.750 110.16 21.86 20.21 176.6 3.29 0.0183
11.917 109.36 21.92 20.24 174.9 3.36 0.0189
12.083 108.86 21.96 20.25 173.8 3.42 0.0193
12.250 110.05 22.01 20.25 176.1 3.52 0.0196
12.417 110.53 22.08 20.29 176.9 3.57 0.0198
12.583 109.93 22.15 20.27 175.6 3.76 0.0210
12.750 110.40 22.23 20.27 176.3 3.90 0.0217
12.917 109.53 22.27 20.30 174.5 3.94 0.0221
13.083 109.17 22.33 20.31 173.7 4.04 0.0227
13.250 110.34 22.37 20.31 176.0 4.11 0.0228
13.417 111.20 22.41 20.31 177.6 4.20 0.0231
13.583 110.99 22.47 20.31 177.0 4.32 0.0238
13.750 110.78 22.54 20.32 176.5 4.45 0.0246
13.917 110.38 22.61 20.35 175.5 4.54 0.0252
14.083 111.09 22.70 20.35 176.8 4.69 0.0258
14.250 111.66 22.75 20.37 177.8 4.76 0.0261
14.417 111.09 22.83 20.37 176.5 4.93 0.0272
14.583 110.68 22.88 20.37 175.6 5.03 0.0278
14.750 111.13 22.92 20.37 176.4 5.10 0.0281
14.917 111.32 22.98 20.41 176.7 5.14 0.0283
15.083 111.58 23.02 20.44 177.1 5.17 0.0284
15.250 111.85 23.07 20.44 177.6 5.25 0.0287
15.417 112.09 23.14 20.44 177.9 5.40 0.0295
15.583 111.89 23.20 20.45 177.4 5.49 0.0300
15.750 112.15 23.26 20.45 177.8 5.61 0.0306
15.917 111.89 23.31 20.44 177.2 5.74 0.0314
16.083 111.50 23.36 20.45 176.3 5.81 0.0319
16.250 111.77 23.42 20.47 176.7 5.90 0.0323
16.417 111.94 23.47 20.49 176.9 5.95 0.0325
16.583 111.83 23.54 20.48 176.6 6.12 0.0335
16.750 111.99 23.58 20.49 176.8 6.18 0.0338
16.917 112.47 23.63 20.49 177.7 6.27 0.0341
17.083 112.22 23.66 20.50 177.1 6.32 0.0345
17.250 112.66 23.73 20.50 177.9 6.45 0.0350
17.417 112.78 23.80 20.50 177.9 6.61 0.0358
17.583 112.94 23.85 20.52 178.2 6.66 0.0360
17.750 113.04 23.89 20.54 178.3 6.70 0.0362
17.917 112.68 23.98 20.55 177.4 6.86 0.0372
18.083 113.01 24.00 20.55 178.0 6.89 0.0373
18.250 112.90 24.05 20.55 177.7 6.99 0.0378
18.417 112.69 24.07 20.55 177.3 7.02 0.0381
18.583 113.41 24.13 20.56 178.6 7.14 0.0384
18.750 113.72 24.18 20.56 179.1 7.25 0.0389
18.917 113.97 24.24 20.56 179.5 7.37 0.0394
19.083 113.83 24.27 20.58 179.1 7.39 0.0396
19.250 113.90 24.32 20.56 179.2 7.51 0.0402
19.417 114.42 24.36 20.59 180.1 7.55 0.0402
19.583 113.24 24.37 20.61 177.7 7.51 0.0405
19.750 113.38 24.43 20.62 177.9 7.62 0.0411
19.917 115.98 24.47 20.62 183.0 7.70 0.0404
20.083 115.60 24.51 20.62 182.2 7.78 0.0410
20.250 116.59 24.55 20.63 184.1 7.84 0.0409
20.417 116.05 24.58 20.66 183.0 7.85 0.0411
20.583 117.28 24.61 20.68 185.3 7.88 0.0408
20.750 115.12 24.65 20.67 181.0 7.96 0.0421
20.917 116.54 24.69 20.66 183.7 8.07 0.0421
21.083 117.18 24.72 20.63 184.9 8.17 0.0423
21.250 115.06 24.76 20.63 180.6 8.26 0.0437
21.417 118.29 24.82 20.66 186.9 8.32 0.0426
21.583 117.85 24.85 20.67 186.0 8.35 0.0430
21.750 117.13 24.88 20.68 184.5 8.40 0.0436
21.917 118.32 24.96 20.69 186.7 8.55 0.0438
22.083 116.05 25.00 20.69 182.1 8.62 0.0452
22.250 117.85 24.99 20.69 185.7 8.61 0.0443
22.417 116.25 24.99 20.68 182.5 8.62 0.0451
22.583 116.93 24.99 20.69 183.9 8.61 0.0447
22.750 116.51 25.11 20.69 182.8 8.84 0.0461
22.917 116.80 25.18 20.69 183.2 8.99 0.0467
23.083 116.85 25.18 20.70 183.4 8.96 0.0466
23.250 114.58 25.18 20.70 178.8 8.96 0.0477
23.417 117.05 25.17 20.72 183.8 8.90 0.0462
23.583 118.04 25.26 20.74 185.6 9.05 0.0465
23.750 115.74 25.29 20.75 180.9 9.08 0.0478
23.917 115.69 25.34 20.74 180.7 9.19 0.0484
24.083 117.53 25.35 20.75 184.4 9.20 0.0476
24.250 118.79 25.35 20.76 186.9 9.19 0.0469
24.417 117.41 25.43 20.75 184.0 9.36 0.0484
24.583 117.69 25.46 20.76 184.5 9.39 0.0484
24.750 117.32 25.48 20.79 183.7 9.38 0.0486
24.917 116.94 25.57 20.80 182.8 9.54 0.0496
25.083 117.78 25.57 20.81 184.4 9.52 0.0491
25.250 117.14 25.64 20.81 183.0 9.66 0.0501
25.417 116.87 25.64 20.80 182.5 9.67 0.0504
25.583 118.29 25.63 20.81 185.3 9.65 0.0495
25.750 118.10 25.66 20.81 184.9 9.70 0.0499
25.917 116.11 25.72 20.81 180.8 9.82 0.0515
26.083 116.08 25.77 20.81 180.6 9.93 0.0521
26.250 116.79 25.76 20.82 182.1 9.88 0.0515
26.417 116.00 25.80 20.83 180.4 9.95 0.0523
26.583 117.19 25.85 20.83 182.7 10.02 0.0520
26.750 116.26 25.94 20.83 180.6 10.22 0.0535
26.917 115.58 26.00 20.84 179.2 10.32 0.0545
27.083 117.55 25.95 20.86 183.2 10.18 0.0526
27.250 118.19 25.98 20.85 184.4 10.26 0.0527
27.417 116.61 26.16 20.86 180.9 10.60 0.0553
27.583 116.69 26.16 20.87 181.1 10.58 0.0552
27.750 117.89 26.13 20.87 183.5 10.52 0.0542
27.917 115.64 26.19 20.87 178.9 10.64 0.0561
28.083 116.49 26.24 20.87 180.5 10.74 0.0561
28.250 117.54 26.24 20.87 182.6 10.75 0.0556
28.417 117.25 26.30 20.87 181.9 10.86 0.0563
28.583 117.95 26.30 20.87 183.3 10.87 0.0560
28.750 118.92 26.37 20.87 185.1 11.01 0.0561
28.917 118.37 26.44 20.88 183.9 11.12 0.0570
29.083 118.63 26.43 20.88 184.4 11.10 0.0568
29.250 118.51 26.51 20.91 184.0 11.20 0.0574
29.417 117.13 26.56 20.93 181.1 11.25 0.0585
29.583 117.32 26.47 20.91 181.7 11.12 0.0577
29.750 120.28 26.52 20.93 187.5 11.18 0.0563
29.917 117.47 26.51 20.94 181.9 11.14 0.0577
30.083 116.88 26.60 20.94 180.6 11.31 0.0590
30.250 117.34 26.63 20.94 181.4 11.37 0.0590
30.417 118.82 26.71 20.94 184.2 11.53 0.0589
30.583 116.99 26.79 20.94 180.4 11.70 0.0609
30.750 117.39 26.80 20.94 181.2 11.72 0.0607
30.917 118.95 26.83 20.94 184.2 11.79 0.0601
31.083 117.83 26.87 20.94 181.9 11.86 0.0612
31.250 118.60 26.93 20.94 183.4 11.97 0.0613
31.417 118.59 26.96 20.94 183.3 12.04 0.0616
31.583 119.72 26.99 20.94 185.5 12.10 0.0612
31.750 117.17 27.02 20.95 180.3 12.13 0.0630
31.917 118.75 27.05 20.97 183.4 12.17 0.0622
32.083 118.83 27.02 21.00 183.6 12.05 0.0616
32.250 119.26 27.06 20.99 184.4 12.14 0.0618
32.417 119.11 27.05 20.99 184.1 12.12 0.0618
32.583 117.77 27.11 21.00 181.3 12.23 0.0632
32.750 117.01 27.10 21.00 179.8 12.20 0.0636
32.917 118.45 27.12 21.00 182.7 12.24 0.0628
33.083 117.95 27.18 21.00 181.5 12.35 0.0637
33.250 117.61 27.20 21.00 180.8 12.39 0.0641
33.417 118.27 27.29 21.00 182.0 12.57 0.0646
33.583 117.21 27.23 21.01 180.0 12.44 0.0647
33.750 115.91 27.24 21.05 177.3 12.38 0.0653
33.917 116.20 27.24 21.06 177.9 12.36 0.0649
34.083 117.54 27.30 21.04 180.5 12.52 0.0649
34.250 117.76 27.32 21.02 180.9 12.61 0.0652
34.417 118.45 27.36 21.04 182.2 12.64 0.0649
34.583 118.27 27.41 21.05 181.7 12.73 0.0655
34.750 118.57 27.41 21.05 182.3 12.70 0.0651
34.917 116.52 27.38 21.06 178.3 12.65 0.0662
35.083 117.31 27.45 21.06 179.7 12.77 0.0663
35.250 117.70 27.42 21.06 180.6 12.72 0.0658
35.417 117.72 27.45 21.06 180.5 12.78 0.0661
35.583 119.20 27.52 21.06 183.4 12.92 0.0658
35.750 119.60 27.55 21.06 184.1 12.99 0.0659
35.917 118.82 27.57 21.07 182.5 13.01 0.0666
36.083 119.11 27.54 21.06 183.1 12.96 0.0661
36.250 116.76 27.52 21.01 178.5 13.02 0.0680
36.417 116.13 27.52 21.00 177.2 13.05 0.0686
36.583 117.78 27.58 21.00 180.4 13.16 0.0680
36.750 118.27 27.63 21.04 181.3 13.17 0.0677
36.917 118.17 27.61 21.06 181.1 13.11 0.0675
37.083 118.08 27.63 21.06 180.9 13.15 0.0678
37.250 117.33 27.65 21.08 179.4 13.14 0.0683
37.417 117.30 27.68 21.11 179.2 13.15 0.0683
37.583 120.17 27.78 21.12 184.8 13.32 0.0672
37.750 117.37 27.82 21.15 179.1 13.34 0.0693
37.917 118.17 27.86 21.18 180.6 13.35 0.0688
38.083 119.44 27.87 21.19 183.1 13.36 0.0680
38.250 120.27 27.89 21.20 184.8 13.39 0.0676
38.417 118.94 27.94 21.21 182.0 13.45 0.0688
38.583 116.57 27.94 21.24 177.3 13.39 0.0702
38.750 118.37 27.95 21.25 180.8 13.40 0.0690
38.917 119.50 28.01 21.26 183.0 13.49 0.0686
39.083 120.05 28.04 21.31 184.0 13.45 0.0681
39.250 119.87 28.00 21.29 183.7 13.42 0.0680
39.417 118.87 27.98 21.27 181.8 13.43 0.0688
39.583 117.25 27.95 21.31 178.6 13.27 0.0692
39.750 118.50 27.99 21.30 181.0 13.37 0.0688
39.917 120.07 28.04 21.19 184.1 13.68 0.0692
40.083 120.62 28.07 21.14 185.1 13.85 0.0696
40.250 118.62 28.05 21.19 181.1 13.73 0.0704
40.417 119.32 28.00 21.19 182.6 13.62 0.0694
40.583 119.89 28.01 21.14 183.7 13.74 0.0696
40.750 120.91 28.08 21.09 185.7 13.98 0.0700
40.917 120.18 28.13 21.11 184.1 14.05 0.0709
41.083 118.34 28.20 21.12 180.3 14.16 0.0728
41.250 117.91 28.15 21.11 179.5 14.08 0.0728
41.417 117.72 28.10 21.02 179.2 14.17 0.0733
41.583 117.79 28.13 21.00 179.3 14.27 0.0737
41.750 118.96 28.20 21.04 181.5 14.31 0.0731
41.917 119.65 28.20 21.10 182.9 14.19 0.0720
42.083 119.00 28.23 21.08 181.5 14.31 0.0731
42.250 118.74 28.30 21.11 180.9 14.38 0.0736
42.417 118.94 28.30 21.18 181.3 14.26 0.0729
42.583 118.54 28.23 21.19 180.6 14.08 0.0723
42.750 119.52 28.26 21.18 182.5 14.15 0.0719
42.917 120.17 28.35 21.18 183.7 14.33 0.0724
43.083 118.24 28.40 21.14 179.7 14.51 0.0747
43.250 119.34 28.43 21.12 181.8 14.63 0.0745
43.417 119.09 28.40 21.12 181.4 14.56 0.0743
43.583 119.74 28.45 21.12 182.6 14.65 0.0743
43.750 120.00 28.45 21.12 183.1 14.66 0.0741
43.917 119.11 28.45 21.12 181.3 14.66 0.0748
44.083 119.29 28.46 21.12 181.6 14.69 0.0748
44.250 119.89 28.51 21.10 182.7 14.82 0.0750
44.417 119.43 28.48 21.09 181.9 14.78 0.0752
44.583 120.51 28.48 21.11 184.1 14.74 0.0741
44.750 119.74 28.46 21.14 182.6 14.65 0.0743
44.917 119.40 28.50 21.18 181.8 14.63 0.0745
45.083 120.39 28.49 21.18 183.8 14.61 0.0736
45.250 120.18 28.49 21.19 183.4 14.61 0.0738
45.417 121.64 28.57 21.20 186.2 14.74 0.0734
45.583 119.41 28.52 21.17 181.8 14.71 0.0749
45.750 119.04 28.56 21.13 181.0 14.87 0.0759
45.917 119.49 28.57 21.13 181.9 14.88 0.0756
46.083 118.85 28.59 21.12 180.5 14.94 0.0764
46.250 119.37 28.60 21.12 181.5 14.96 0.0761
46.417 118.45 28.61 21.12 179.7 14.99 0.0770
46.583 118.97 28.63 21.12 180.7 15.02 0.0767
46.750 119.11 28.65 21.12 180.9 15.06 0.0768
46.917 119.42 28.67 21.12 181.5 15.10 0.0768
47.083 118.42 28.67 21.13 179.5 15.07 0.0774
47.250 119.90 28.67 21.12 182.5 15.10 0.0764
47.417 120.80 28.68 21.15 184.2 15.07 0.0756
47.583 119.36 28.69 21.16 181.3 15.06 0.0767
47.750 119.06 28.68 21.18 180.8 15.01 0.0767
47.917 120.35 28.68 21.19 183.4 14.97 0.0755
48.083 120.73 28.71 21.19 184.0 15.05 0.0756
48.250 119.52 28.76 21.19 181.5 15.14 0.0770
48.417 120.52 28.74 21.19 183.6 15.10 0.0760
48.583 119.19 28.76 21.19 180.9 15.13 0.0772
48.750 118.45 28.77 21.17 179.4 15.20 0.0781
48.917 117.82 28.75 21.18 178.1 15.15 0.0784
49.083 119.57 28.70 21.18 181.7 15.05 0.0765
49.250 121.21 28.76 21.18 184.9 15.15 0.0757
49.417 118.79 28.80 21.16 180.0 15.29 0.0783
49.583 118.48 28.81 21.13 179.3 15.37 0.0789
49.750 118.38 28.84 21.12 179.1 15.44 0.0794
49.917 120.94 28.82 21.13 184.2 15.38 0.0770
50.083 119.77 28.81 21.14 181.9 15.34 0.0778
50.250 119.92 28.72 21.13 182.4 15.19 0.0769
50.417 119.88 28.73 21.17 182.3 15.11 0.0766
50.583 116.81 28.77 21.13 176.1 15.28 0.0799
50.750 119.01 28.78 21.15 180.5 15.26 0.0780
50.917 119.76 28.83 21.18 181.9 15.30 0.0776
51.083 118.06 28.92 21.19 178.3 15.46 0.0798
51.250 118.65 28.96 21.17 179.4 15.58 0.0799
51.417 117.90 28.95 21.19 177.9 15.51 0.0802
51.583 119.66 28.89 21.13 181.5 15.51 0.0787
51.750 117.60 28.88 21.13 177.4 15.50 0.0803
51.917 117.56 28.93 21.13 177.3 15.60 0.0809
52.083 119.62 28.95 21.13 181.3 15.64 0.0794
52.250 120.55 28.98 21.15 183.1 15.67 0.0788
52.417 119.31 28.98 21.18 180.7 15.61 0.0795
52.583 120.11 29.01 21.18 182.2 15.66 0.0791
52.750 120.77 29.02 21.18 183.5 15.67 0.0787
52.917 120.16 29.05 21.19 182.2 15.72 0.0794
53.083 119.96 29.08 21.19 181.8 15.79 0.0799
53.250 120.54 29.08 21.20 182.9 15.78 0.0794
53.417 119.67 29.05 21.19 181.2 15.73 0.0799
53.583 120.88 29.01 21.19 183.7 15.64 0.0785
53.750 121.04 29.02 21.19 184.0 15.67 0.0785
53.917 121.56 29.01 21.21 185.1 15.60 0.0777
54.083 120.50 29.01 21.19 183.0 15.64 0.0788
54.250 120.70 28.95 21.17 183.5 15.55 0.0781
54.417 119.85 28.99 21.14 181.7 15.71 0.0796
54.583 119.49 29.07 21.15 180.8 15.84 0.0805
54.750 120.27 29.05 21.13 182.4 15.85 0.0800
54.917 120.87 29.08 21.15 183.6 15.87 0.0796
55.083 121.84 29.10 21.18 185.5 15.85 0.0787
55.250 120.04 29.11 21.19 181.9 15.84 0.0801
55.417 121.03 29.12 21.19 183.8 15.86 0.0794
55.583 120.17 29.13 21.20 182.1 15.88 0.0802
55.750 120.76 29.10 21.20 183.3 15.80 0.0793
55.917 119.46 29.04 21.20 180.9 15.68 0.0798
56.083 118.53 29.10 21.21 178.9 15.76 0.0810
56.250 119.02 29.11 21.24 179.8 15.75 0.0805
56.417 120.41 29.11 21.25 182.6 15.72 0.0792
56.583 119.14 29.07 21.25 180.1 15.64 0.0799
56.750 119.97 29.08 21.24 181.8 15.68 0.0794
56.917 118.62 29.05 21.26 179.1 15.58 0.0800
57.083 117.05 29.07 21.27 176.0 15.60 0.0814
57.250 117.73 29.12 21.24 177.2 15.76 0.0817
57.417 118.39 29.18 21.19 178.4 15.99 0.0822
57.583 119.58 29.14 21.20 180.9 15.88 0.0807
57.750 117.71 29.08 21.21 177.3 15.75 0.0816
57.917 118.66 29.11 21.24 179.1 15.74 0.0808
58.083 121.76 29.10 21.22 185.3 15.76 0.0784
58.250 120.41 29.13 21.20 182.6 15.88 0.0800
58.417 118.75 29.16 21.21 179.2 15.89 0.0815
58.583 119.97 29.19 21.25 181.6 15.88 0.0804
58.750 119.29 29.21 21.29 180.2 15.84 0.0808
58.917 119.17 29.22 21.31 179.9 15.82 0.0808
59.083 119.23 29.20 21.34 180.1 15.71 0.0803
59.250 118.23 29.19 21.36 178.1 15.66 0.0808
59.417 119.16 29.15 21.36 180.0 15.58 0.0797
59.583 118.89 29.19 21.33 179.4 15.71 0.0805
59.750 117.61 29.16 21.32 176.9 15.67 0.0813
59.917 118.10 29.18 21.33 177.8 15.70 0.0811
60.083 117.83 29.18 21.33 177.3 15.68 0.0813
60.250 118.62 29.18 21.36 178.9 15.65 0.0804
60.417 118.65 29.20 21.34 178.9 15.71 0.0807
60.583 119.21 29.18 21.35 180.1 15.65 0.0800
60.750 119.43 29.23 21.37 180.4 15.71 0.0801
60.917 118.37 29.24 21.35 178.3 15.77 0.0813
61.083 118.35 29.26 21.37 178.2 15.77 0.0813
61.250 119.37 29.25 21.35 180.2 15.80 0.0806
61.417 118.92 29.30 21.32 179.2 15.96 0.0818
61.583 118.47 29.27 21.32 178.4 15.89 0.0818
61.750 118.98 29.24 21.32 179.5 15.84 0.0811
61.917 118.88 29.26 21.32 179.2 15.88 0.0814
62.083 119.02 29.26 21.31 179.5 15.90 0.0814
62.250 119.81 29.33 21.31 181.0 16.04 0.0814
62.417 119.09 29.35 21.35 179.5 16.00 0.0818
62.583 118.56 29.35 21.36 178.4 15.96 0.0821
62.750 119.32 29.34 21.37 180.0 15.94 0.0814
62.917 118.97 29.35 21.36 179.2 15.98 0.0818
63.083 117.33 29.35 21.36 176.0 15.99 0.0833
63.250 117.56 29.32 21.34 176.5 15.95 0.0829
63.417 117.25 29.30 21.31 175.9 15.98 0.0833
63.583 117.24 29.32 21.32 175.8 15.99 0.0833
63.750 117.40 29.31 21.31 176.2 16.00 0.0833
63.917 117.78 29.30 21.32 177.0 15.96 0.0827
64.083 119.04 29.30 21.31 179.5 15.99 0.0818
64.250 118.45 29.33 21.32 178.2 16.02 0.0825
64.417 117.16 29.31 21.31 175.7 16.00 0.0835
64.583 118.20 29.32 21.31 177.8 16.01 0.0826
64.750 117.22 29.31 21.31 175.8 16.00 0.0834
64.917 117.92 29.29 21.31 177.3 15.95 0.0826
65.083 118.89 29.26 21.30 179.3 15.92 0.0815
65.250 118.92 29.27 21.30 179.3 15.94 0.0816
65.417 118.66 29.25 21.31 178.8 15.88 0.0816
65.583 118.01 29.26 21.31 177.5 15.89 0.0822
65.750 119.14 29.26 21.31 179.8 15.89 0.0812
65.917 119.89 29.25 21.31 181.3 15.88 0.0805
66.083 118.52 29.21 21.32 178.6 15.80 0.0813
66.250 117.21 29.20 21.31 176.0 15.78 0.0823
66.417 119.42 29.20 21.31 180.4 15.78 0.0804
66.583 117.34 29.23 21.30 176.2 15.84 0.0825
66.750 117.26 29.25 21.30 176.0 15.89 0.0828
66.917 118.04 29.25 21.30 177.6 15.89 0.0821
67.083 117.13 29.31 21.29 175.6 16.04 0.0837
67.250 117.97 29.34 21.29 177.3 16.10 0.0832
67.417 118.37 29.35 21.31 178.1 16.07 0.0828
67.583 119.27 29.38 21.31 179.8 16.15 0.0824
67.750 118.56 29.36 21.32 178.4 16.10 0.0828
67.917 118.09 29.40 21.32 177.4 16.16 0.0835
68.083 118.46 29.35 21.32 178.2 16.06 0.0827
68.250 116.90 29.29 21.32 175.2 15.94 0.0834
68.417 118.06 29.32 21.31 177.5 16.02 0.0828
68.583 118.39 29.34 21.31 178.1 16.06 0.0827
68.750 118.46 29.37 21.31 178.2 16.12 0.0830
68.917 117.42 29.37 21.31 176.1 16.12 0.0839
69.083 118.18 29.37 21.31 177.6 16.12 0.0832
69.250 117.66 29.35 21.32 176.6 16.07 0.0834
69.417 117.96 29.31 21.36 177.3 15.90 0.0823
69.583 118.47 29.33 21.37 178.3 15.93 0.0820
69.750 119.67 29.36 21.36 180.6 16.00 0.0814
69.917 118.66 29.36 21.37 178.6 15.99 0.0822
70.083 118.33 29.36 21.37 177.9 15.99 0.0825
70.250 117.09 29.43 21.38 175.3 16.10 0.0841
70.417 119.79 29.43 21.43 180.7 16.00 0.0813
70.583 118.14 29.38 21.43 177.5 15.92 0.0823
70.750 116.69 29.38 21.43 174.6 15.90 0.0835
70.917 119.32 29.41 21.45 179.8 15.92 0.0813
71.083 117.67 29.39 21.45 176.6 15.88 0.0825
71.250 119.60 29.37 21.44 180.5 15.86 0.0808
71.417 121.04 29.41 21.44 183.3 15.93 0.0800
71.583 119.42 29.47 21.43 179.9 16.09 0.0821
71.750 119.20 29.46 21.43 179.5 16.06 0.0821
71.917 119.42 29.43 21.43 180.0 16.00 0.0816
72.083 119.74 29.38 21.42 180.7 15.92 0.0809
72.250 120.56 29.44 21.43 182.2 16.03 0.0808
72.417 120.94 29.45 21.44 183.0 16.02 0.0805
72.583 118.29 29.50 21.45 177.6 16.11 0.0832
72.750 118.82 29.46 21.46 178.7 16.00 0.0822
72.917 120.49 29.45 21.46 182.1 15.98 0.0807
73.083 120.17 29.45 21.46 181.5 15.98 0.0809
73.250 121.94 29.45 21.44 185.0 16.02 0.0797
73.417 120.80 29.47 21.44 182.7 16.06 0.0808
73.583 117.83 29.49 21.45 176.7 16.08 0.0834
73.750 118.30 29.45 21.44 177.7 16.02 0.0827
73.917 119.09 29.49 21.44 179.2 16.10 0.0824
74.083 117.91 29.49 21.43 176.8 16.12 0.0836
74.250 119.46 29.50 21.38 179.9 16.23 0.0827
74.417 118.62 29.48 21.38 178.3 16.20 0.0833
74.583 118.49 29.41 21.38 178.2 16.07 0.0827
74.750 119.07 29.46 21.38 179.2 16.17 0.0828
74.917 119.49 29.45 21.38 180.1 16.14 0.0822
75.083 117.75 29.42 21.37 176.7 16.10 0.0835
75.250 116.32 29.35 21.43 174.0 15.84 0.0835
75.417 119.63 29.37 21.44 180.5 15.86 0.0808
75.583 118.96 29.37 21.44 179.2 15.86 0.0813
75.750 118.10 29.37 21.46 177.5 15.83 0.0819
75.917 116.44 29.43 21.45 174.0 15.97 0.0841
76.083 113.30 29.45 21.45 nan nan nan
76.250 103.91 29.47 21.46 nan nan nan
76.417 94.06 29.49 21.50 nan nan nan
76.583 85.09 29.47 21.49 nan nan nan
76.750 77.36 29.45 21.49 nan nan nan
76.917 71.50 29.48 21.45 nan nan nan
77.083 65.94 29.49 21.44 nan nan nan
77.250 61.33 29.47 21.44 nan nan nan
77.417 57.87 29.46 21.43 nan nan nan
77.583 55.00 29.43 21.40 nan nan nan
77.750 51.13 29.33 21.37 nan nan nan
77.917 48.03 29.27 21.33 nan nan nan
78.083 45.46 29.24 21.33 nan nan nan
78.250 43.36 29.20 21.34 nan nan nan
78.417 41.21 29.09 21.32 nan nan nan
78.583 39.55 29.03 21.32 nan nan nan
78.750 38.03 28.95 21.37 nan nan nan
78.917 36.74 28.88 21.37 nan nan nan
79.083 35.73 28.79 21.36 nan nan nan
79.250 34.68 28.71 21.32 nan nan nan
79.417 33.63 28.63 21.31 nan nan nan
79.583 32.74 28.54 21.31 nan nan nan
79.750 32.10 28.45 21.31 nan nan nan
79.917 31.49 28.41 21.31 nan nan nan
80.083 30.93 28.32 21.29 nan nan nan
80.250 30.47 28.20 21.27 nan nan nan
80.417 30.02 28.10 21.25 nan nan nan
80.583 29.65 28.02 21.23 nan nan nan
80.750 29.43 27.91 21.19 nan nan nan
80.917 29.07 27.81 21.19 nan nan nan
81.083 28.82 27.71 21.19 nan nan nan
81.250 28.61 27.63 21.20 nan nan nan
81.417 28.37 27.56 21.20 nan nan nan
81.583 28.19 27.51 21.19 nan nan nan
81.750 28.01 27.43 21.18 nan nan nan
81.917 27.82 27.33 21.17 nan nan nan
82.083 27.69 27.30 21.12 nan nan nan
82.250 27.57 27.24 21.13 nan nan nan
82.417 27.45 27.13 21.12 nan nan nan
82.583 27.32 27.04 21.12 nan nan nan
82.750 27.23 26.93 21.12 nan nan nan
82.917 27.12 26.83 21.11 nan nan nan
83.083 27.04 26.79 21.11 nan nan nan
83.250 26.95 26.74 21.10 nan nan nan
83.417 26.85 26.66 21.08 nan nan nan
83.583 26.76 26.59 21.06 nan nan nan
83.750 26.68 26.51 21.06 nan nan nan
83.917 26.60 26.45 21.06 nan nan nan
84.083 26.52 26.38 21.06 nan nan nan
84.250 26.44 26.31 21.06 nan nan nan
84.417 26.36 26.24 21.06 nan nan nan
84.583 26.32 26.17 21.06 nan nan nan
84.750 26.27 26.10 21.06 nan nan nan
84.917 26.19 26.02 21.05 nan nan nan
85.083 26.13 25.96 21.01 nan nan nan
85.250 26.04 25.93 21.00 nan nan nan
85.417 25.96 25.85 21.00 nan nan nan
85.583 25.91 25.78 21.00 nan nan nan
85.750 25.86 25.73 20.96 nan nan nan
85.917 25.81 25.68 20.94 nan nan nan
86.083 25.75 25.60 20.95 nan nan nan
86.250 25.68 25.55 20.95 nan nan nan
86.417 25.59 25.52 20.94 nan nan nan
86.583 25.55 25.46 20.92 nan nan nan
86.750 25.51 25.40 20.88 nan nan nan
86.917 25.50 25.36 20.87 nan nan nan
87.083 25.50 25.30 20.87 nan nan nan
87.250 25.48 25.25 20.87 nan nan nan
87.417 25.35 25.21 20.87 nan nan nan
87.583 25.29 25.14 20.86 nan nan nan
87.750 25.24 25.13 20.86 nan nan nan
87.917 25.19 25.07 20.85 nan nan nan
88.083 25.16 25.02 20.85 nan nan nan
88.250 25.08 24.97 20.85 nan nan nan
88.417 25.04 24.94 20.85 nan nan nan
88.583 24.98 24.88 20.82 nan nan nan
88.750 24.89 24.84 20.82 nan nan nan
88.917 24.86 24.80 20.81 nan nan nan
89.083 24.81 24.76 20.80 nan nan nan
89.250 24.78 24.70 20.81 nan nan nan
89.417 24.71 24.62 20.81 nan nan nan
89.583 24.62 24.58 20.79 nan nan nan
89.750 24.57 24.50 20.78 nan nan nan
89.917 24.56 24.48 20.75 nan nan nan
90.083 24.54 24.45 20.75 nan nan nan
90.250 24.48 24.38 20.76 nan nan nan
90.417 24.39 24.35 20.77 nan nan nan
90.583 24.37 24.29 20.77 nan nan nan
90.750 24.30 24.29 20.78 nan nan nan
90.917 24.25 24.22 20.75 nan nan nan
91.083 24.20 24.17 20.75 nan nan nan
91.250 24.16 24.14 20.75 nan nan nan
91.417 24.12 24.08 20.74 nan nan nan
91.583 24.10 24.04 20.73 nan nan nan
91.750 24.02 24.00 20.68 nan nan nan
91.917 23.96 23.96 20.66 nan nan nan
92.083 23.94 23.93 20.65 nan nan nan
92.250 23.88 23.88 20.68 nan nan nan
92.417 23.81 23.80 20.68 nan nan nan
92.583 23.78 23.79 20.68 nan nan nan
92.750 23.74 23.74 20.69 nan nan nan
92.917 23.68 23.73 20.68 nan nan nan
93.083 23.63 23.68 20.68 nan nan nan

